Autonomous CSI Prediction Framework for O-RAN-Enabled 5G mmWave Vehicular Networks

Establishing and maintaining 5G mmWave vehicular connectivity poses a challenge due to high user mobility, requiring the design of robust and efficient beam switching procedures. Unlike reactive beam switching based on channel state information (CSI) feedback received from vehicular users, proactive beam switching exploits CSI prediction to prepare in advance for upcoming beam switching decisions. In this paper, we develop a framework for autonomous and self-trainable CSI prediction for mmWave vehicular users. In the proposed framework, base stations (gNBs) collect and label data sets to train a CSI prediction model both independently and using federated learning (FL). The data set combines data extracted from the CSI feedback and cellular vehicle-to-everything (C-V2X) cooperative awareness messages (CAMs) of surrounding vehicles. The framework is placed in the context of machine learning and artificial intelligence (ML/AI)-based Open RAN (O-RAN) applications (rApps and xApps) fed by realistic real-world mobility and CSI data from the DeepMIMO simulator. Detailed evaluation results demonstrate feasibility, accuracy, and flexibility of the proposed CSI prediction framework

==> Figs./Fig_LSTM_1DCNN/predictions_1DCNN.txt <==
x           y
0.5054857888221741	0.5606760897636414
0.587472506523132	0.521868536472321
0.4850576773881912	0.460708787441254
0.4752185641527176	0.4939070286750793
0.5639260120391846	0.5095499830245972
0.5137633090019226	0.39404946565628052
0.4817109670639038	0.4927080931663513
0.4783936587572098	0.5013602743148804
0.5704182698726654	0.48285388469696
0.4540354725122452	0.5118212625980377
0.4703515480756760	0.5203105859756470
0.465123810529709	0.534730310440064
0.5115547335147858	0.4259743647575378
0.4762894251346588	0.5062022922039032
0.50919446945190	0.501303737163544
0.524980475902557	0.49305694508552551

==> Figs./Fig_LSTM_1DCNN/predisctions_LSTM.txt <==
x           y
0.514857888221741	0.566760897636414
0.591472506523132	0.511868536472321
0.490576773881912	0.470708787441254
0.472185641527176	0.499070286750793
0.569260120391846	0.515499830245972
0.507633090019226	0.404946565628052
0.477109670639038	0.487080931663513
0.473936587572098	0.503602743148804
0.564182698726654	0.486285388469696
0.450354725122452	0.508212625980377
0.473515480756760	0.523105859756470
0.469123810529709	0.539730310440064
0.515547335147858	0.429743647575378
0.472894251346588	0.502022922039032
0.515919446945190	0.496303737163544
0.534980475902557	0.505694508552551

==> Figs./Fig_LSTM_1DCNN/true.txt <==
x           y
0.513714373111725	0.570453941822052
0.588539898395538	0.515135645866394
0.487733006477356	0.469123363494873
0.471993416547775	0.495341479778290
0.569872319698334	0.514278352260590
0.509712278842926	0.403840303421021
0.478147476911545	0.489851832389832
0.472920626401901	0.504694461822510
0.562257587909699	0.487084180116653
0.447549343109131	0.506328165531158
0.475334823131561	0.522065520286560
0.471121072769165	0.537571549415588
0.513846814632416	0.429133892059326
0.473892658948898	0.500235080718994
0.514647126197815	0.496003359556198
0.530285477638245	0.500813782215118

==> Figs./train_test_with_noise_BS1.txt <==
x   id          BS1         BS1_ideal_tr
0   0.0094      0.021       0.023
2   0.0094      0.017       0.0181
4   0.0094      0.015       0.016
6   0.0094      0.013       0.0135
8   0.0094      0.011       0.0125
10 0.0094       0.0095      0.0105
